Persistent Multi-UAV Surveillance with Data Latency Constraints

We discuss surveillance with multiple unmanned aerial vehicles (UAV) that minimize idleness (the time between consecutive visits of sensing locations) and constrain latency (the time between capturing data at a sensing location and its arrival at the base station). This is important in persistent surveillance scenarios where sensing locations should not only be visited periodically, but the captured data also should reach the base station in due time even if the area is larger than the communication range. Our approach employs the concept of minimum-latency paths (MLP) to guarantee that the data reaches the base station within a predefined latency bound. To reach the bound, multiple UAVs cooperatively transport the data in a store-and-forward fashion. Additionally, MLPs specify a lower bound for any latency minimization problem where multiple mobile agents transport data in a store-and-forward fashion. We introduce three variations of a heuristic employing MLPs and compare their performance in a simulation study. The results show that extensions of the simplest of our approaches, where data is transported after each visit of a sensing location, show improved performance and the tradeoff between latency and idleness.

==> data/midc_ddata.dat <==
   1.0000000e+01   2.2100000e+03   3.3400000e+02   1.0000000e+00   0.0000000e+00   2.2800000e+02   8.0000000e+00   1.4730000e+03   4.0100000e+02   1.0000000e+00   0.0000000e+00   3.5300000e+02   2.1000000e+01   1.7130000e+03   3.3700000e+02   1.0000000e+00   0.0000000e+00   6.4600000e+02   7.2000000e+01
   1.2000000e+01   2.5330000e+03   3.8200000e+02   1.0000000e+00   0.0000000e+00   2.4800000e+02   9.0000000e+00   1.3750000e+03   4.8400000e+02   1.0000000e+00   0.0000000e+00   3.8500000e+02   2.2000000e+01   1.7590000e+03   4.4500000e+02   1.0000000e+00   0.0000000e+00   6.2800000e+02   5.5000000e+01
   1.4000000e+01   2.8360000e+03   3.9200000e+02   1.0000000e+00   0.0000000e+00   2.6100000e+02   9.0000000e+00   1.1670000e+03   2.7000000e+02   1.0000000e+00   0.0000000e+00   4.1900000e+02   2.3000000e+01             Inf             NaN   1.0000000e+00   0.0000000e+00   6.1200000e+02   3.4000000e+01
   1.6000000e+01   3.1240000e+03   3.8700000e+02   1.0000000e+00   0.0000000e+00   2.6800000e+02   9.0000000e+00   1.1370000e+03   1.5500000e+02   1.0000000e+00   0.0000000e+00   4.5100000e+02   2.3000000e+01   1.8410000e+03   7.0500000e+02   1.0000000e+00   0.0000000e+00   5.7200000e+02   2.1000000e+01
   1.8000000e+01   2.8290000e+03   4.3300000e+02   2.0000000e+00   0.0000000e+00   2.7000000e+02   9.0000000e+00   7.9400000e+02   1.4300000e+02   1.0000000e+00   0.0000000e+00   4.7200000e+02   2.1000000e+01   2.2700000e+03   5.2700000e+02   2.0000000e+00   0.0000000e+00   4.6600000e+02   2.0000000e+01
   2.0000000e+01   2.6420000e+03   5.0200000e+02   3.0000000e+00   0.0000000e+00   2.6100000e+02   1.0000000e+01   6.8400000e+02   1.5100000e+02   1.0000000e+00   0.0000000e+00   5.1500000e+02   2.6000000e+01   1.7510000e+03   2.7300000e+02   3.0000000e+00   0.0000000e+00   2.8100000e+02   4.0000000e+00
   2.2000000e+01   2.2690000e+03   7.7900000e+02   3.0000000e+00   0.0000000e+00   2.5400000e+02   1.1000000e+01   6.3900000e+02   1.2800000e+02   1.0000000e+00   0.0000000e+00   5.7500000e+02   1.7000000e+01   1.5080000e+03   4.4800000e+02   3.0000000e+00   0.0000000e+00   1.8800000e+02   1.0000000e+00
   2.4000000e+01   1.8160000e+03   3.0000000e+02   6.0000000e+00   0.0000000e+00   2.5300000e+02   1.1000000e+01   6.2100000e+02   1.2000000e+02   1.0000000e+00   0.0000000e+00   6.1900000e+02   1.5000000e+01   6.0300000e+02   1.3000000e+02   6.0000000e+00   0.0000000e+00   1.8800000e+02   0.0000000e+00
   2.6000000e+01   1.8160000e+03   3.0000000e+02   6.0000000e+00   0.0000000e+00   2.5300000e+02   1.1000000e+01   6.1000000e+02   9.0000000e+01   1.0000000e+00   0.0000000e+00   6.5000000e+02   2.1000000e+01   4.9300000e+02   7.8000000e+01   6.0000000e+00   0.0000000e+00   1.8700000e+02   1.0000000e+00


==> data/midc_rcom.dat <==
   4.0000000e+00   2.2100000e+03   3.3400000e+02   1.0000000e+00   0.0000000e+00   2.2800000e+02   7.0000000e+00   1.4730000e+03   4.0100000e+02   1.0000000e+00   0.0000000e+00   3.4400000e+02   1.9000000e+01   1.7130000e+03   3.3700000e+02   1.0000000e+00   0.0000000e+00   4.4500000e+02   3.9000000e+01
   6.0000000e+00   2.2080000e+03   3.0600000e+02   1.0000000e+00   0.0000000e+00   3.3200000e+02   1.0000000e+01   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.1400000e+02   1.1000000e+01   1.2220000e+03   1.5100000e+02   1.0000000e+00   0.0000000e+00   5.5700000e+02   3.1000000e+01
   8.0000000e+00   1.8650000e+03   2.5400000e+02   2.0000000e+00   0.0000000e+00   4.3700000e+02   9.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.0800000e+02   6.0000000e+00   1.7400000e+03   4.3400000e+02   2.0000000e+00   0.0000000e+00   6.6300000e+02   2.6000000e+01
   1.0000000e+01   1.6500000e+03   3.1700000e+02   2.0000000e+00   0.0000000e+00   5.5800000e+02   8.0000000e+00   4.0800000e+02   2.0000000e+00   1.0000000e+00   0.0000000e+00   3.9300000e+02   5.0000000e+00   1.3650000e+03   4.2500000e+02   2.0000000e+00   0.0000000e+00   7.2100000e+02   1.1000000e+01
   1.2000000e+01   1.2900000e+03   1.3400000e+02   3.0000000e+00   0.0000000e+00   6.7000000e+02   7.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.1900000e+02   1.8000000e+01   1.0170000e+03   2.0700000e+02   3.0000000e+00   0.0000000e+00   7.8000000e+02   1.1000000e+01
   1.4000000e+01   9.5900000e+02   1.3900000e+02   3.0000000e+00   0.0000000e+00   8.1500000e+02   9.0000000e+00   2.3900000e+02   1.3000000e+01   2.0000000e+00   0.0000000e+00   4.1900000e+02   3.0000000e+00   6.2100000e+02   5.2000000e+01   3.0000000e+00   0.0000000e+00   8.5800000e+02   5.0000000e+00


==> data/midc_u.dat <==
   2.0000000e+00   4.0140000e+03   2.1500000e+02   1.0000000e+00   0.0000000e+00   9.5000000e+01   7.0000000e+00   4.0920000e+03   2.1600000e+02   1.0000000e+00   0.0000000e+00   1.9300000e+02   1.6000000e+01   3.5960000e+03   5.2100000e+02   1.0000000e+00   0.0000000e+00   2.1100000e+02   4.0000000e+00
   4.0000000e+00   2.7090000e+03   3.0800000e+02   2.0000000e+00   0.0000000e+00   2.0500000e+02   1.1000000e+01   4.7900000e+02   9.9000000e+01   1.0000000e+00   0.0000000e+00   2.8600000e+02   1.6000000e+01   2.3310000e+03   3.2200000e+02   2.0000000e+00   0.0000000e+00   3.2400000e+02   4.0000000e+00
   6.0000000e+00   2.2980000e+03   2.4900000e+02   3.0000000e+00   0.0000000e+00   4.2900000e+02   9.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   3.9300000e+02   1.7000000e+01   1.8720000e+03   2.9200000e+02   3.0000000e+00   0.0000000e+00   5.5600000e+02   7.0000000e+00
   8.0000000e+00   1.8880000e+03   1.8300000e+02   4.0000000e+00   0.0000000e+00   7.9700000e+02   7.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.4600000e+02   1.4000000e+01   1.6460000e+03   1.6500000e+02   4.0000000e+00   0.0000000e+00   8.9300000e+02   3.4000000e+01
   1.0000000e+01   1.5210000e+03   1.6900000e+02   5.0000000e+00   0.0000000e+00   1.2700000e+03   2.1000000e+01   2.2000000e+02   2.0000000e+00   2.0000000e+00   0.0000000e+00   4.9300000e+02   1.5000000e+01   1.3040000e+03   1.7500000e+02   5.0000000e+00   0.0000000e+00   1.3680000e+03   2.2000000e+01
   1.2000000e+01   1.3520000e+03   5.0000000e+01   6.0000000e+00   0.0000000e+00   1.9340000e+03   8.0000000e+00   2.4700000e+02   4.2000000e+01   2.0000000e+00   0.0000000e+00   5.6800000e+02   1.4000000e+01   1.2710000e+03   2.2000000e+02   6.0000000e+00   0.0000000e+00   1.9040000e+03   1.0800000e+02


==> data/milc_ltrans.dat <==
   0.0000000e+00   1.5380000e+03   1.7900000e+02   6.0000000e+00   0.0000000e+00   4.2100000e+02   5.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.6200000e+02   8.0000000e+00   3.2700000e+02   2.9000000e+01   6.0000000e+00   0.0000000e+00   3.5000000e+02   1.0000000e+00
   1.0000000e+00   1.5890000e+03   1.9000000e+02   6.0000000e+00   0.0000000e+00   4.3800000e+02   6.0000000e+00   5.1400000e+02   9.3000000e+01   1.0000000e+00   0.0000000e+00   4.7500000e+02   6.0000000e+00   3.6400000e+02   4.1000000e+01   6.0000000e+00   0.0000000e+00   3.6200000e+02   5.0000000e+00
   2.0000000e+00   1.6400000e+03   2.0000000e+02   6.0000000e+00   0.0000000e+00   4.4100000e+02   5.0000000e+00   6.5100000e+02   1.3700000e+02   1.0000000e+00   0.0000000e+00   4.7700000e+02   6.0000000e+00   4.2600000e+02   7.8000000e+01   6.0000000e+00   0.0000000e+00   3.6500000e+02   1.0000000e+00
   3.0000000e+00   1.6910000e+03   2.1100000e+02   6.0000000e+00   0.0000000e+00   4.4200000e+02   4.0000000e+00   7.6500000e+02   1.7700000e+02   1.0000000e+00   0.0000000e+00   4.7000000e+02   6.0000000e+00   4.7600000e+02   6.8000000e+01   6.0000000e+00   0.0000000e+00   3.6600000e+02   2.0000000e+00
   4.0000000e+00   1.7430000e+03   2.1900000e+02   6.0000000e+00   0.0000000e+00   4.4300000e+02   5.0000000e+00   9.4800000e+02   2.1600000e+02   1.0000000e+00   0.0000000e+00   4.5100000e+02   8.0000000e+00   6.0300000e+02   7.5000000e+01   6.0000000e+00   0.0000000e+00   3.6600000e+02   2.0000000e+00
   5.0000000e+00   2.4210000e+03   6.0400000e+02   3.0000000e+00   0.0000000e+00   4.0100000e+02   8.0000000e+00   1.5350000e+03   4.6600000e+02   1.0000000e+00   0.0000000e+00   3.1000000e+02   1.9000000e+01   1.1960000e+03   1.7700000e+02   3.0000000e+00   0.0000000e+00   3.6700000e+02   1.0000000e+00


==> data/shortcut/midc_ddata.dat <==
   1.0000000e+01   2.2100000e+03   3.3400000e+02   1.0000000e+00   0.0000000e+00   2.2800000e+02   8.0000000e+00   1.4730000e+03   4.0100000e+02   1.0000000e+00   0.0000000e+00   3.5300000e+02   2.1000000e+01   1.7130000e+03   3.3700000e+02   1.0000000e+00   0.0000000e+00   6.4600000e+02   7.2000000e+01
   1.2000000e+01   2.5330000e+03   3.8200000e+02   1.0000000e+00   0.0000000e+00   2.4800000e+02   9.0000000e+00   1.3750000e+03   4.8400000e+02   1.0000000e+00   0.0000000e+00   3.8500000e+02   2.2000000e+01   1.7590000e+03   4.4500000e+02   1.0000000e+00   0.0000000e+00   6.2800000e+02   5.5000000e+01
   1.4000000e+01   2.8360000e+03   3.9200000e+02   1.0000000e+00   0.0000000e+00   2.6100000e+02   9.0000000e+00   1.1670000e+03   2.7000000e+02   1.0000000e+00   0.0000000e+00   4.1900000e+02   2.3000000e+01             Inf             NaN   1.0000000e+00   0.0000000e+00   6.1200000e+02   3.4000000e+01
   1.6000000e+01   3.1240000e+03   3.8700000e+02   1.0000000e+00   0.0000000e+00   2.6800000e+02   9.0000000e+00   1.1370000e+03   1.5500000e+02   1.0000000e+00   0.0000000e+00   4.5100000e+02   2.3000000e+01   1.8410000e+03   7.0500000e+02   1.0000000e+00   0.0000000e+00   5.7200000e+02   2.1000000e+01
   1.8000000e+01   2.8290000e+03   4.3300000e+02   2.0000000e+00   0.0000000e+00   2.7000000e+02   9.0000000e+00   7.9400000e+02   1.4300000e+02   1.0000000e+00   0.0000000e+00   4.7200000e+02   2.1000000e+01   2.2700000e+03   5.2700000e+02   2.0000000e+00   0.0000000e+00   4.6600000e+02   2.0000000e+01
   2.0000000e+01   2.6420000e+03   5.0200000e+02   3.0000000e+00   0.0000000e+00   2.6100000e+02   1.0000000e+01   6.8400000e+02   1.5100000e+02   1.0000000e+00   0.0000000e+00   5.1500000e+02   2.6000000e+01   1.7510000e+03   2.7300000e+02   3.0000000e+00   0.0000000e+00   2.8100000e+02   4.0000000e+00
   2.2000000e+01   2.2690000e+03   7.7900000e+02   3.0000000e+00   0.0000000e+00   2.5400000e+02   1.1000000e+01   6.3900000e+02   1.2800000e+02   1.0000000e+00   0.0000000e+00   5.7500000e+02   1.7000000e+01   1.5080000e+03   4.4800000e+02   3.0000000e+00   0.0000000e+00   1.8800000e+02   1.0000000e+00
   2.4000000e+01   1.8160000e+03   3.0000000e+02   6.0000000e+00   0.0000000e+00   2.5300000e+02   1.1000000e+01   6.2100000e+02   1.2000000e+02   1.0000000e+00   0.0000000e+00   6.1900000e+02   1.5000000e+01   6.0300000e+02   1.3000000e+02   6.0000000e+00   0.0000000e+00   1.8800000e+02   0.0000000e+00
   2.6000000e+01   1.8160000e+03   3.0000000e+02   6.0000000e+00   0.0000000e+00   2.5300000e+02   1.1000000e+01   6.1000000e+02   9.0000000e+01   1.0000000e+00   0.0000000e+00   6.5000000e+02   2.1000000e+01   4.9300000e+02   7.8000000e+01   6.0000000e+00   0.0000000e+00   1.8700000e+02   1.0000000e+00


==> data/shortcut/midc_rcom.dat <==
   4.0000000e+00   2.2100000e+03   3.3400000e+02   1.0000000e+00   0.0000000e+00   2.2800000e+02   7.0000000e+00   1.4730000e+03   4.0100000e+02   1.0000000e+00   0.0000000e+00   3.4400000e+02   1.9000000e+01   1.7130000e+03   3.3700000e+02   1.0000000e+00   0.0000000e+00   4.4500000e+02   3.9000000e+01
   6.0000000e+00   2.2080000e+03   3.0600000e+02   1.0000000e+00   0.0000000e+00   3.3200000e+02   1.0000000e+01   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.1400000e+02   1.1000000e+01   1.2220000e+03   1.5100000e+02   1.0000000e+00   0.0000000e+00   5.5700000e+02   3.1000000e+01
   8.0000000e+00   1.8650000e+03   2.5400000e+02   2.0000000e+00   0.0000000e+00   4.3700000e+02   9.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.0800000e+02   6.0000000e+00   1.7400000e+03   4.3400000e+02   2.0000000e+00   0.0000000e+00   6.6300000e+02   2.6000000e+01
   1.0000000e+01   1.6500000e+03   3.1700000e+02   2.0000000e+00   0.0000000e+00   5.5800000e+02   8.0000000e+00   4.0800000e+02   2.0000000e+00   1.0000000e+00   0.0000000e+00   3.9300000e+02   5.0000000e+00   1.3650000e+03   4.2500000e+02   2.0000000e+00   0.0000000e+00   7.2100000e+02   1.1000000e+01
   1.2000000e+01   1.2900000e+03   1.3400000e+02   3.0000000e+00   0.0000000e+00   6.7000000e+02   7.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.1900000e+02   1.8000000e+01   1.0170000e+03   2.0700000e+02   3.0000000e+00   0.0000000e+00   7.8000000e+02   1.1000000e+01
   1.4000000e+01   9.5900000e+02   1.3900000e+02   3.0000000e+00   0.0000000e+00   8.1500000e+02   9.0000000e+00   2.3900000e+02   1.3000000e+01   2.0000000e+00   0.0000000e+00   4.1900000e+02   3.0000000e+00   6.2100000e+02   5.2000000e+01   3.0000000e+00   0.0000000e+00   8.5800000e+02   5.0000000e+00


==> data/shortcut/midc_u.dat <==
   2.0000000e+00   4.0140000e+03   2.1500000e+02   1.0000000e+00   0.0000000e+00   9.5000000e+01   7.0000000e+00   4.0920000e+03   2.1600000e+02   1.0000000e+00   0.0000000e+00   1.9300000e+02   1.6000000e+01   3.5960000e+03   5.2100000e+02   1.0000000e+00   0.0000000e+00   2.1100000e+02   4.0000000e+00
   4.0000000e+00   2.7090000e+03   3.0800000e+02   2.0000000e+00   0.0000000e+00   2.0500000e+02   1.1000000e+01   4.7900000e+02   9.9000000e+01   1.0000000e+00   0.0000000e+00   2.8600000e+02   1.6000000e+01   2.3310000e+03   3.2200000e+02   2.0000000e+00   0.0000000e+00   3.2400000e+02   4.0000000e+00
   6.0000000e+00   2.2980000e+03   2.4900000e+02   3.0000000e+00   0.0000000e+00   4.2900000e+02   9.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   3.9300000e+02   1.7000000e+01   1.8720000e+03   2.9200000e+02   3.0000000e+00   0.0000000e+00   5.5600000e+02   7.0000000e+00
   8.0000000e+00   1.8880000e+03   1.8300000e+02   4.0000000e+00   0.0000000e+00   7.9700000e+02   7.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.4600000e+02   1.4000000e+01   1.6460000e+03   1.6500000e+02   4.0000000e+00   0.0000000e+00   8.9300000e+02   3.4000000e+01
   1.0000000e+01   1.5210000e+03   1.6900000e+02   5.0000000e+00   0.0000000e+00   1.2700000e+03   2.1000000e+01   2.2000000e+02   2.0000000e+00   2.0000000e+00   0.0000000e+00   4.9300000e+02   1.5000000e+01   1.3040000e+03   1.7500000e+02   5.0000000e+00   0.0000000e+00   1.3680000e+03   2.2000000e+01
   1.2000000e+01   1.3520000e+03   5.0000000e+01   6.0000000e+00   0.0000000e+00   1.9340000e+03   8.0000000e+00   2.4700000e+02   4.2000000e+01   2.0000000e+00   0.0000000e+00   5.6800000e+02   1.4000000e+01   1.2710000e+03   2.2000000e+02   6.0000000e+00   0.0000000e+00   1.9040000e+03   1.0800000e+02


==> data/shortcut/milc_ltrans.dat <==
   0.0000000e+00   1.5380000e+03   1.7900000e+02   6.0000000e+00   0.0000000e+00   4.2100000e+02   5.0000000e+00   4.0700000e+02   3.0000000e+00   1.0000000e+00   0.0000000e+00   4.6200000e+02   8.0000000e+00   3.2700000e+02   2.9000000e+01   6.0000000e+00   0.0000000e+00   3.5000000e+02   1.0000000e+00
   1.0000000e+00   1.5890000e+03   1.9000000e+02   6.0000000e+00   0.0000000e+00   4.3800000e+02   6.0000000e+00   5.1400000e+02   9.3000000e+01   1.0000000e+00   0.0000000e+00   4.7500000e+02   6.0000000e+00   3.6400000e+02   4.1000000e+01   6.0000000e+00   0.0000000e+00   3.6200000e+02   5.0000000e+00
   2.0000000e+00   1.6400000e+03   2.0000000e+02   6.0000000e+00   0.0000000e+00   4.4100000e+02   5.0000000e+00   6.5100000e+02   1.3700000e+02   1.0000000e+00   0.0000000e+00   4.7700000e+02   6.0000000e+00   4.2600000e+02   7.8000000e+01   6.0000000e+00   0.0000000e+00   3.6500000e+02   1.0000000e+00
   3.0000000e+00   1.6910000e+03   2.1100000e+02   6.0000000e+00   0.0000000e+00   4.4200000e+02   4.0000000e+00   7.6500000e+02   1.7700000e+02   1.0000000e+00   0.0000000e+00   4.7000000e+02   6.0000000e+00   4.7600000e+02   6.8000000e+01   6.0000000e+00   0.0000000e+00   3.6600000e+02   2.0000000e+00
   4.0000000e+00   1.7430000e+03   2.1900000e+02   6.0000000e+00   0.0000000e+00   4.4300000e+02   5.0000000e+00   9.4800000e+02   2.1600000e+02   1.0000000e+00   0.0000000e+00   4.5100000e+02   8.0000000e+00   6.0300000e+02   7.5000000e+01   6.0000000e+00   0.0000000e+00   3.6600000e+02   2.0000000e+00
   5.0000000e+00   2.4210000e+03   6.0400000e+02   3.0000000e+00   0.0000000e+00   4.0100000e+02   8.0000000e+00   1.5350000e+03   4.6600000e+02   1.0000000e+00   0.0000000e+00   3.1000000e+02   1.9000000e+01   1.1960000e+03   1.7700000e+02   3.0000000e+00   0.0000000e+00   3.6700000e+02   1.0000000e+00

